Termination Analysis Without the Tears

Determining whether a given program terminates is the quintessential undecidable problem. Algorithms for termination analysis are divided into two groups: (1) algorithms with strong behavioral guarantees that work in limited circumstances (e.g., complete synthesis of linear ranking functions for polyhedral loops [Podelski and Rybalchenko, 2004]), and (2) algorithms that are widely applicable, but have weak behavioral guarantees (e.g., Terminator [Cook et al., 2006]). This paper investigates the space in between: how can we design practical termination analyzers with useful behavioral guarantees? This paper presents a termination analysis that is both compositional (the result of analyzing a composite program is a function of the analysis results of its components) and monotone ("more information into the analysis yields more information out"). The paper has two key contributions. The first is an extension of Tarjan's method for solving path problems in graphs to solve infinite path problems. This provides a foundation upon which to build compositional termination analyses. The second is a collection of monotone conditional termination analyses based on this framework. We demonstrate that our tool ComPACT (Compositional and Predictable Analysis for Conditional Termination) is competitive with state-of-the-art termination tools while providing stronger behavioral guarantees.

==> scatter_ComPACT-no-dta-no-attractor_uautomizer.dat <==
0.428267 6.964613
0.389881 36.116329
0.505072 19.607603
0.445015 6.942495
0.886198 12.412539
0.371482 6.854295
0.447732 8.021575
0.485039 11.653706
0.414933 11.628333
0.492521 7.142478
0.379140 6.916239
0.406605 7.198668
0.403487 6.674250
0.416822 6.832033
0.564243 9.513715
0.455456 6.812422
0.817688 20.066546
0.780754 7.107583
0.438929 8.596919
0.461103 7.861384
0.499422 7.654694
0.514806 11.269261
0.835832 9.478691
0.673763 18.536396
0.475000 12.414425
0.401540 7.720631
0.662749 7.221093
0.630573 7.514216
0.650026 7.052156
0.509518 13.407821
0.458730 6.557325
0.515474 8.174409
0.519321 10.350612
0.379148 6.246335
0.344224 5.196812
0.453780 9.504906
0.409464 6.680677
0.401981 6.609552
0.704960 12.366450
0.515931 21.638334
1.080368 24.716846
0.424398 6.514028
0.547463 6.828326
0.419304 9.372720
0.448221 9.269349
0.393843 9.127015
0.533561 9.097033
0.493386 8.140804
0.478508 9.206516
0.478886 7.450993
0.665313 6.931429
0.418217 10.326855
0.508340 8.959276
0.482080 11.994280
0.383816 8.430346
0.408711 6.279937
0.403387 6.359242
0.421995 6.474679
0.551481 6.862776
0.390641 6.327906
0.449525 8.689275
0.414550 11.706102
0.452083 10.499652
0.570868 10.456419
0.495051 12.859666
0.435446 9.124834
0.493356 12.935208
1.035447 10.377997
3.134969 104.403505
0.735728 8.686560
3.130705 19.142414
3.010257 20.122111
0.390861 6.517152
0.466898 8.533713
0.892109 39.961875
0.677811 6.262504
0.374555 8.507905
0.376747 6.474866
0.393438 6.234637
0.433899 6.346529
0.511013 13.228185
0.927413 18.561520
0.391206 6.790512
0.466515 7.951901
0.415526 6.339151
0.483125 22.692468
0.374374 10.399861
0.492981 12.099082
0.421021 10.762809
0.780035 11.096902
0.727709 11.480024
0.496283 13.035408
0.661916 6.696638
1.013829 8.213676
0.522483 9.023090
0.374894 7.510188
0.381564 6.622085
0.449948 9.188078
0.389439 6.756360
0.392186 6.810617
0.383311 6.221207
0.468429 13.067698
0.384302 6.636036
0.386546 6.642028
0.410063 8.313969
0.389280 8.440389
0.391257 14.673448
0.403622 6.798238
0.439562 6.954418
0.401466 7.510999
0.552197 6.983584
0.425172 11.369859
0.624297 8.717560
0.543606 8.940936
0.471991 8.092604
0.530293 8.944018
0.522255 8.775966
0.487741 7.316051
0.497755 7.413409
0.492931 8.049734
0.560820 8.050727
0.505459 9.367947
0.549868 10.454193
0.510709 9.504491
0.431072 7.900450
0.438721 7.015308
0.506991 9.135811
0.575733 10.494797
0.439837 6.890341
1.154375 19.064299
0.994233 28.922842
0.352188 5.814331
0.391502 6.439872
0.400372 6.761384
0.540263 7.681927
0.650758 12.388836
0.471335 8.014860
0.630116 11.996811
0.495606 9.221387
0.643700 15.789967
0.391485 7.507565
0.685010 8.909774
0.503105 7.409698
0.483984 12.951149
0.532916 8.894281
0.399123 6.293081
0.394719 6.896900
0.496387 7.865789
0.488546 7.549971
0.515237 7.200716
0.491622 7.954841
0.386299 6.670454
0.439445 6.911071
0.381437 9.339994
0.395685 6.665392
0.465582 6.747423
0.455360 9.348948
0.447626 18.827288
0.447738 8.885285
0.449109 7.870853
0.383083 6.407591
0.422200 39.898898
1.230232 13.348118
7.887889 12.198026
0.728896 8.480319
1.316981 8.750956
0.742206 10.811159
0.696331 8.127422
0.867177 8.932184
0.807113 7.242035
1.481438 15.945160
0.832238 12.186444
1.070302 200.946897
0.983774 18.584343
0.991565 28.584825
0.923509 11.544974
18.570865 15.437760
2.449079 24.459388
1.907744 10.926130
0.809233 9.381711
0.930224 9.282096
37.969853 27.079062
1.202596 6.253530
0.374809 4.949520
1.124715 16.338390
1.122942 7.123662
2.480595 24.417636
1.080767 13.906215
1.020910 12.531815
1.041020 9.936550
1.016004 22.713107
1.005801 11.395165
1.741158 9.293960
0.966031 12.648837
1.095185 11.013038
0.874610 7.320647
1.245724 10.238565
0.915894 12.578191
1.048232 19.851354
1.551774 16.488914
2.000195 21.911961
1.016090 9.376044
0.894338 11.718278
0.914194 10.267639
1.524155 12.361930
4.487487 115.633108
1.000462 12.237323
4.808722 22.575716
4.915663 30.464277
0.840278 15.106535
0.798585 179.441914
1.137802 6.967506
0.947523 10.305031
0.832465 6.701262
0.995618 7.456018
0.909456 7.079544
1.445774 10.968433
1.137264 9.049876
0.945057 9.103521
0.840471 6.551095
0.888382 12.321959
0.836727 6.545403
1.196746 12.572166
1.210749 15.680951
0.989056 15.733273
10.595306 30.137263
1.043845 15.302927
1.110631 10.916666
0.867025 6.749434
0.792270 6.906579
1.605407 8.377011
1.036910 7.758319
0.854430 7.307305
0.926359 7.069825
1.119271 9.871953
0.757372 6.818103
0.838725 7.323706
0.815748 7.043333
1.181278 8.886407
0.801505 8.872067
1.153041 7.371806
0.889883 7.813218
1.417492 9.410207
1.334431 9.254062
1.235339 11.341427
0.961375 9.468886
0.953614 10.058285
1.314932 7.488934
0.966875 8.566969
1.266171 8.090455
0.995842 9.290258
0.974228 11.768447
1.214893 10.331821
0.878811 11.915291
0.967178 10.374153
1.202830 10.670532
1.134952 14.434674
2.007372 32.482537
1.859380 18.250328
0.756513 6.833166
0.616805 17.059121
0.796045 22.738785
0.832899 6.922813
0.814100 24.157928
1.118498 9.818868
1.059291 9.909901
1.024083 6.858866
1.509660 7.604330
1.092525 8.252578
1.182570 9.961119
1.112435 7.535768
1.236805 8.674841
0.731135 6.908236
0.896434 7.478215
0.816493 9.212625
1.244868 7.112687
0.862647 8.037038
0.897414 8.229914
0.949725 8.899080
1.281510 15.096903
0.590132 189.127830
0.802196 6.717298
0.970571 12.399392
0.788933 66.091893
2.073289 26.853784
1.775464 9.348896
1.986923 14.847192
1.638395 45.697432
1.068309 10.454447
0.947368 7.770136
0.752669 9.441558
1.059039 10.952105
1.064280 108.560167
0.807753 8.192454
1.058892 13.532978
0.880167 11.941305
1.555545 14.603130
1.139539 24.649137
0.841981 67.048157
1.683391 19.005575
0.934903 8.818611
1.121434 24.478926
0.835008 55.744084
1.137409 11.157318
0.987390 9.255712
0.991300 14.315531
0.885534 12.147372
0.812459 47.279041
0.816094 26.791692
1.145913 22.659415
1.067663 13.293016


==> scatter_ComPACT-no-dta-no-attractor_uautomizer_ff.dat <==
0.799317 601.002654
0.443136 23.509705
5.223175 601.003181
1.989639 601.003703
0.885597 601.003205
1.973238 601.003568
1.005050 601.003229
1.308365 601.003772
1.424949 601.002579
1.087992 67.024597
0.885637 601.002723
2.364853 601.007814
3.489011 601.002735
0.975135 601.002974
1.604559 601.005880
0.751303 9.608449
2.663776 601.011711
1.180643 313.490379
1.262145 31.879555
1.235137 601.005808
1.296865 601.002614
1.443295 601.355321
8.574466 601.002626
1.099214 22.985375
4.851252 601.006574
0.917314 481.355081
1.805898 601.015763
1.042048 63.912975
2.129704 601.002820
20.203801 72.754823
4.933848 49.752719
1.095359 26.880976
5.053261 89.447198
1.389552 57.033433
14.779537 77.587469


==> scatter_ComPACT-no-dta-no-attractor_uautomizer_ft.dat <==
0.389881 36.116329
0.505072 19.607603
0.886198 12.412539
0.485039 11.653706
0.455456 6.812422
0.817688 20.066546
0.780754 7.107583
0.514806 11.269261
0.835832 9.478691
0.673763 18.536396
0.662749 7.221093
0.630573 7.514216
0.650026 7.052156
0.509518 13.407821
0.458730 6.557325
0.449525 8.689275
1.035447 10.377997
3.134969 104.403505
0.735728 8.686560
3.130705 19.142414
3.010257 20.122111
0.892109 39.961875
0.927413 18.561520
0.780035 11.096902
0.727709 11.480024
0.643700 15.789967
0.422200 39.898898
7.887889 12.198026
0.742206 10.811159
1.070302 200.946897
0.983774 18.584343
18.570865 15.437760
2.449079 24.459388
0.809233 9.381711
0.930224 9.282096
37.969853 27.079062
1.124715 16.338390
2.480595 24.417636
1.741158 9.293960
1.095185 11.013038
2.000195 21.911961
1.524155 12.361930
4.487487 115.633108
1.000462 12.237323
4.808722 22.575716
4.915663 30.464277
0.798585 179.441914
0.947523 10.305031
0.989056 15.733273
10.595306 30.137263
1.119271 9.871953
0.967178 10.374153
1.134952 14.434674
2.007372 32.482537
1.859380 18.250328
1.118498 9.818868
2.073289 26.853784
1.775464 9.348896
1.986923 14.847192
1.638395 45.697432
1.555545 14.603130


==> scatter_ComPACT-no-dta-no-attractor_uautomizer_tf.dat <==
0.890742 601.003212
0.428062 15.220296
0.442682 12.747622
0.485111 601.005267
0.422173 14.922809
0.425945 14.546810
0.908141 601.006074
1.354342 601.003958
1.007120 601.002601
1.260593 601.007941
1.325091 601.003182
2.692588 601.002869
1.001559 601.003085
1.075652 95.769925
2.194757 601.002944
2.503632 102.247068
1.349461 601.004166
1.827286 99.538298
1.230899 601.005261
0.988562 601.004949
0.999430 601.003505
1.299026 601.005924
1.222299 601.002380
1.930025 601.004605
1.013009 601.003504
1.099493 601.003537
0.863926 601.004646
1.697763 601.002854
1.078825 601.005482
1.327554 601.002423
1.078665 53.086310
0.815038 93.192665
2.577974 86.081585
1.794258 22.305491
0.799544 86.679327
0.786512 94.746251
28.417605 43.330630
11.678197 601.010421
15.139116 601.004060
11.113173 601.002383
3.639923 601.003172
5.575185 601.003871
8.776302 6.258766
11.240561 5.705007
9.877973 601.004615
11.020623 601.005953
4.188902 601.003406
2.580403 601.002875
12.239280 601.004792
27.008581 601.002755
11.498168 601.002364
10.361962 601.003580
7.442699 601.002485
3.462434 601.006310
25.008518 5.547217
3.295831 601.005398
9.560616 601.002457
8.416364 601.003480
5.671466 601.004583
3.846768 601.008654
12.018842 601.009507
8.698594 601.002940
9.406674 601.003596
9.527206 601.004068
8.957315 601.003819
3.156038 601.002881
11.700391 601.002981


==> scatter_ComPACT-no-dta-no-attractor_uautomizer_tt.dat <==
0.428267 6.964613
0.445015 6.942495
0.371482 6.854295
0.447732 8.021575
0.414933 11.628333
0.492521 7.142478
0.379140 6.916239
0.406605 7.198668
0.403487 6.674250
0.416822 6.832033
0.564243 9.513715
0.438929 8.596919
0.461103 7.861384
0.499422 7.654694
0.475000 12.414425
0.401540 7.720631
0.515474 8.174409
0.519321 10.350612
0.379148 6.246335
0.344224 5.196812
0.453780 9.504906
0.409464 6.680677
0.401981 6.609552
0.704960 12.366450
0.515931 21.638334
1.080368 24.716846
0.424398 6.514028
0.547463 6.828326
0.419304 9.372720
0.448221 9.269349
0.393843 9.127015
0.533561 9.097033
0.493386 8.140804
0.478508 9.206516
0.478886 7.450993
0.665313 6.931429
0.418217 10.326855
0.508340 8.959276
0.482080 11.994280
0.383816 8.430346
0.408711 6.279937
0.403387 6.359242
0.421995 6.474679
0.551481 6.862776
0.390641 6.327906
0.414550 11.706102
0.452083 10.499652
0.570868 10.456419
0.495051 12.859666
0.435446 9.124834
0.493356 12.935208
0.390861 6.517152
0.466898 8.533713
0.677811 6.262504
0.374555 8.507905
0.376747 6.474866
0.393438 6.234637
0.433899 6.346529
0.511013 13.228185
0.391206 6.790512
0.466515 7.951901
0.415526 6.339151
0.483125 22.692468
0.374374 10.399861
0.492981 12.099082
0.421021 10.762809
0.496283 13.035408
0.661916 6.696638
1.013829 8.213676
0.522483 9.023090
0.374894 7.510188
0.381564 6.622085
0.449948 9.188078
0.389439 6.756360
0.392186 6.810617
0.383311 6.221207
0.468429 13.067698
0.384302 6.636036
0.386546 6.642028
0.410063 8.313969
0.389280 8.440389
0.391257 14.673448
0.403622 6.798238
0.439562 6.954418
0.401466 7.510999
0.552197 6.983584
0.425172 11.369859
0.624297 8.717560
0.543606 8.940936
0.471991 8.092604
0.530293 8.944018
0.522255 8.775966
0.487741 7.316051
0.497755 7.413409
0.492931 8.049734
0.560820 8.050727
0.505459 9.367947
0.549868 10.454193
0.510709 9.504491
0.431072 7.900450
0.438721 7.015308
0.506991 9.135811
0.575733 10.494797
0.439837 6.890341
1.154375 19.064299
0.994233 28.922842
0.352188 5.814331
0.391502 6.439872
0.400372 6.761384
0.540263 7.681927
0.650758 12.388836
0.471335 8.014860
0.630116 11.996811
0.495606 9.221387
0.391485 7.507565
0.685010 8.909774
0.503105 7.409698
0.483984 12.951149
0.532916 8.894281
0.399123 6.293081
0.394719 6.896900
0.496387 7.865789
0.488546 7.549971
0.515237 7.200716
0.491622 7.954841
0.386299 6.670454
0.439445 6.911071
0.381437 9.339994
0.395685 6.665392
0.465582 6.747423
0.455360 9.348948
0.447626 18.827288
0.447738 8.885285
0.449109 7.870853
0.383083 6.407591
1.230232 13.348118
0.728896 8.480319
1.316981 8.750956
0.696331 8.127422
0.867177 8.932184
0.807113 7.242035
1.481438 15.945160
0.832238 12.186444
0.991565 28.584825
0.923509 11.544974
1.907744 10.926130
1.202596 6.253530
0.374809 4.949520
1.122942 7.123662
1.080767 13.906215
1.020910 12.531815
1.041020 9.936550
1.016004 22.713107
1.005801 11.395165
0.966031 12.648837
0.874610 7.320647
1.245724 10.238565
0.915894 12.578191
1.048232 19.851354
1.551774 16.488914
1.016090 9.376044
0.894338 11.718278
0.914194 10.267639
0.840278 15.106535
1.137802 6.967506
0.832465 6.701262
0.995618 7.456018
0.909456 7.079544
1.445774 10.968433
1.137264 9.049876
0.945057 9.103521
0.840471 6.551095
0.888382 12.321959
0.836727 6.545403
1.196746 12.572166
1.210749 15.680951
1.043845 15.302927
1.110631 10.916666
0.867025 6.749434
0.792270 6.906579
1.605407 8.377011
1.036910 7.758319
0.854430 7.307305
0.926359 7.069825
0.757372 6.818103
0.838725 7.323706
0.815748 7.043333
1.181278 8.886407
0.801505 8.872067
1.153041 7.371806
0.889883 7.813218
1.417492 9.410207
1.334431 9.254062
1.235339 11.341427
0.961375 9.468886
0.953614 10.058285
1.314932 7.488934
0.966875 8.566969
1.266171 8.090455
0.995842 9.290258
0.974228 11.768447
1.214893 10.331821
0.878811 11.915291
1.202830 10.670532
0.756513 6.833166
0.616805 17.059121
0.796045 22.738785
0.832899 6.922813
0.814100 24.157928
1.059291 9.909901
1.024083 6.858866
1.509660 7.604330
1.092525 8.252578
1.182570 9.961119
1.112435 7.535768
1.236805 8.674841
0.731135 6.908236
0.896434 7.478215
0.816493 9.212625
1.244868 7.112687
0.862647 8.037038
0.897414 8.229914
0.949725 8.899080
1.281510 15.096903
0.590132 189.127830
0.802196 6.717298
0.970571 12.399392
0.788933 66.091893
1.068309 10.454447
0.947368 7.770136
0.752669 9.441558
1.059039 10.952105
1.064280 108.560167
0.807753 8.192454
1.058892 13.532978
0.880167 11.941305
1.139539 24.649137
0.841981 67.048157
1.683391 19.005575
0.934903 8.818611
1.121434 24.478926
0.835008 55.744084
1.137409 11.157318
0.987390 9.255712
0.991300 14.315531
0.885534 12.147372
0.812459 47.279041
0.816094 26.791692
1.145913 22.659415
1.067663 13.293016


==> scatter_ComPACT_uautomizer_ff.dat <==
0.712764 601.024224
0.374939 21.956233
1.437813 601.015656
0.955042 601.027469
1.128349 601.013844
1.243631 601.008618
0.802566 601.014377
1.036969 601.019928
0.909105 601.015254
0.831889 38.333121
0.841270 601.010612
1.607381 601.012021
1.931230 601.008214
0.762271 601.005565
1.010169 601.006121
1.117371 601.013328
0.918819 243.826562
0.864979 601.003889
0.827061 601.006280
0.795368 601.030187
0.856007 601.010076
3.018410 601.015155
0.897870 17.461202
1.284149 601.010127
0.632656 354.993846
0.946770 601.011096
0.748933 59.127684
1.005856 601.018308
2.446579 108.762844
1.425303 129.226937
0.848451 21.767961
2.683131 110.037439
1.164982 54.121469
2.452078 97.906045


==> scatter_ComPACT_uautomizer_ft.dat <==
0.397886 30.121907
0.426861 19.246597
0.499381 12.281960
0.380059 11.725533
0.379044 6.813510
0.831939 19.101894
0.676639 6.984712
0.407025 11.220486
0.446611 8.866859
0.622026 11.373426
0.648608 7.431632
0.648547 7.454253
0.643821 7.195767
0.511609 13.724826
0.778219 6.599581
0.383631 8.821354
0.872780 9.952359
2.036630 104.157029
0.713465 8.500876
2.256449 18.329463
2.207723 18.487927
0.720513 38.820322
0.575186 18.158886
0.754441 9.627306
0.469901 10.159236
1.519320 15.325710
0.495353 30.752667
3.240804 9.183744
0.649120 6.717248
0.777194 74.533992
0.784236 12.410208
2.181621 10.353108
0.942048 22.090189
0.705926 7.160549
0.729248 7.731841
2.387066 21.920960
0.736674 13.631865
1.264264 19.804736
1.003228 6.953382
0.709322 8.375157
1.775960 17.466023
1.161056 9.161084
3.982184 103.172816
0.892368 9.638897
2.642510 17.558879
4.661868 23.373345
0.738137 144.440073
0.801773 7.989500
0.854122 9.056859
5.112395 17.307345
0.822419 7.343648
0.744380 8.119586
0.747315 11.213591
0.930959 23.401472
0.893359 11.888278
0.706062 7.719314
1.115502 21.617986
1.011943 7.757845
1.137799 12.333955
1.034337 42.096586
1.120065 10.005637

==> scatter_ComPACT_uautomizer_tf.dat <==
0.681512 601.007731
0.370415 15.344573
0.362282 12.639752
0.362663 601.014463
0.374631 13.078808
0.347103 13.801469
0.715696 601.010243
1.037969 601.014951
0.745125 601.008472
0.832371 326.134366
0.850771 601.012372
1.257661 601.015301
0.724260 601.015674
0.765285 81.673502
0.805061 601.006753
0.972131 309.809270
0.915815 601.028150
0.957060 264.835492
0.726530 601.015608
0.752746 601.009562
0.732647 601.003557
0.730991 601.011636
0.768398 601.013124
0.831553 601.005595
0.731161 601.014612
0.490899 601.013414
0.883667 601.011370
0.768646 601.003779
0.733549 601.005076
0.697682 118.410280
0.643751 158.722493
1.450167 13.699655
0.679362 283.812302
0.662706 198.580342
9.656686 80.824583
4.272323 601.010908
6.330295 601.035747
3.123244 601.010001
1.606289 601.036311
2.043138 601.015735
2.218226 28.289299
2.996362 25.428789
2.623757 601.033231
3.076706 601.023389
2.052054 601.003599
1.532887 601.010668
3.475516 601.005854
14.168919 601.022759
2.503972 601.011345
2.840233 601.018829
4.781171 601.013882
1.544261 601.009118
5.260798 4.632005
1.311087 601.015458
2.380359 601.024164
2.150491 601.026331
2.291114 601.012400
1.861165 601.003256
3.962524 601.010420
2.166596 601.026635
2.578535 601.027011
2.665793 601.014116
2.450824 601.028013
1.315645 601.008686
2.258310 601.013731

==> scatter_ComPACT_uautomizer_tt.dat <==
0.614642 6.984281
0.395124 6.983003
0.337386 6.725704
0.381620 8.450700
0.345170 11.651654
0.405806 7.146936
0.332120 6.893681
0.351370 6.710523
0.334733 6.530149
0.366604 6.405402
0.452817 9.554878
0.342241 8.658571
0.368072 8.127151
0.344020 7.293125
0.432255 11.031115
0.345889 7.270148
1.419648 8.405537
1.473429 10.610922
0.747371 7.163440
0.946638 5.357309
0.786757 8.612209
0.737399 6.389645
0.352065 6.137275
0.430254 12.595098
0.383541 21.808835
0.563488 24.461554
0.367255 6.611058
0.388631 6.998633
0.344328 9.240800
0.354776 8.901531
0.338980 9.165604
0.362013 9.222615
0.367654 8.533074
0.382231 8.989926
0.371003 7.667410
0.630402 7.049926
0.365640 10.461010
0.371752 8.825878
0.354137 11.233345
0.340448 8.854754
0.347948 6.374053
0.334782 6.435520
0.356763 6.571182
0.393165 7.088479
0.339598 6.519674
0.367801 8.665512
0.352289 9.729745
0.375086 10.248300
0.330455 12.557444
0.350799 9.006299
0.344760 12.232796
0.355895 6.184299
0.362267 8.576871
0.620294 6.159569
0.335227 8.563964
0.332240 6.665376
0.338177 6.473935
0.361488 6.548943
0.396877 13.064424
0.331244 6.720735
0.352420 7.944743
0.332729 6.377475
0.363693 21.824667
0.358250 6.311864
0.361879 9.041854
0.359958 8.397317
0.380014 11.615348
0.607610 6.636093
0.697022 8.104339
0.359513 9.173533
0.398718 9.547764
0.344216 6.207724
0.348273 7.285844
0.339301 6.532097
0.346966 6.303981
0.334346 6.446218
0.365500 12.578984
0.353199 6.705119
0.342142 6.376762
0.349506 6.386591
0.369116 6.617659
0.340055 8.679899
0.347543 6.445531
0.363652 6.538351
0.345096 6.813446
0.352030 6.768431
0.365520 10.287369
0.367618 8.108353
0.386563 8.139958
0.353478 7.571687
0.368128 8.109761
0.386044 8.191544
0.358382 7.151690
0.376698 6.998724
0.383505 7.747921
0.396599 7.547585
0.379192 8.231603
0.390089 10.023650
0.382698 8.729615
0.440435 7.539719
0.350502 6.797258
0.367500 8.576251
0.392742 9.400776
0.373459 6.570825
0.559875 17.474333
0.522926 27.113449
0.327808 5.585707
0.348870 6.447546
0.344492 6.369240
0.360829 7.668133
0.398214 12.296182
0.371632 7.557912
0.411134 8.676595
0.383350 8.793261
0.332331 7.407095
0.440906 8.607542
0.392414 7.197640
0.338489 12.852991
0.384430 8.779791
0.332988 6.520125
0.353543 6.691354
0.373760 7.801185
0.399210 7.220999
0.385997 7.114033
0.367576 7.665366
0.338959 6.529447
0.334598 6.507198
0.337232 9.271368
0.338647 6.433961
0.352204 6.567361
0.366799 9.184062
0.350236 18.617553
0.372479 8.499201
0.363994 7.231501
0.342836 6.193410
0.797574 10.213364
0.693096 6.896457
0.769318 7.314434
0.654958 6.320582
0.723994 7.426559
0.679879 5.940843
0.993365 10.213127
0.646502 8.357042
0.721477 23.033995
0.706796 8.413616
0.766542 8.850393
0.640064 5.257508
0.372390 4.139037
0.688323 5.871583
0.738693 10.819734
0.732085 10.254499
0.714574 8.074998
0.688450 20.362896
0.736172 9.245403
0.714477 9.431597
0.722481 5.641966
0.678797 6.743258
0.745662 6.792450
1.086605 12.560741
1.271120 13.623021
1.069694 7.016669
1.065197 9.660703
0.668424 8.100768
0.451482 11.278112
0.655849 5.960268
0.794367 5.506783
0.777611 5.930081
0.683177 5.613118
0.747307 8.344152
0.756490 7.052882
0.696991 6.702278
0.589170 5.230399
0.694019 9.784945
0.634548 5.475864
0.680346 8.678288
0.715725 12.305176
0.700861 12.778762
0.706534 8.690467
0.632648 5.388893
0.654711 5.526165
0.815181 6.627031
0.670740 5.970962
0.679607 5.816070
0.771535 5.632533
0.695590 5.521918
0.730810 5.975943
0.702665 5.696801
0.681217 6.854652
0.597806 7.124912
0.689555 5.941011
0.684553 6.336262
0.868078 7.099731
0.877043 7.374507
0.730240 8.982601
0.695050 7.967708
0.743091 7.448566
0.757982 6.324313
0.735988 7.073488
0.766545 6.606714
0.763327 7.540527
0.732166 9.549590
0.844569 8.233336
0.729437 10.114613
0.872872 8.597459
0.562658 4.685478
0.426190 12.322589
0.459750 16.328041
0.552442 507.176531
0.637054 5.472485
0.498897 21.852984
0.718390 8.012024
0.629089 5.637767
0.701494 6.178499
0.731166 6.479852
0.714996 7.642516
0.704164 6.024793
0.735906 7.079468
0.670877 5.522004
0.678690 5.964365
0.612316 7.662910
0.698865 5.768298
0.677725 6.182756
0.697481 6.695065
0.688752 7.108506
0.722909 12.776242
0.421306 146.093288
0.646594 5.444950
0.742723 10.456099
0.665214 62.247234
0.729783 8.493539
0.776661 7.001436
0.986337 98.609761
0.650527 5.965825
0.857551 7.602954
0.872363 104.838876
0.699510 5.903599
0.819302 8.829773
0.738285 8.452685
0.745761 17.893298
0.667113 61.333908
1.284565 12.252274
0.767560 6.589251
0.737221 17.398650
0.679685 49.912567
0.836932 7.748250
0.775831 7.204484
0.763498 10.013294
0.727750 8.391275
0.645855 33.469137
0.648061 18.395512
0.730325 15.991367
0.851641 9.117364
